Unsupervised Data Uncertainty Learning in Visual Retrieval Systems

We introduce an unsupervised formulation to estimate heteroscedastic uncertainty in retrieval systems. We propose an extension to triplet loss that models data uncertainty for each input. Besides improving performance, our formulation models local noise in the embedding space. It quantifies input uncertainty and thus enhances interpretability of the system. This helps identify noisy observations in query and search databases. Evaluation on both image and video retrieval applications highlight the utility of our approach. We highlight our efficiency in modeling local noise using two real-world datasets: Clothing1M and Honda Driving datasets. Qualitative results illustrate our ability in identifying confusing scenarios in various domains. Uncertainty learning also enables data cleaning by detecting noisy training labels.

==> figures/gallary_images.txt <==
/Users/ahmedtaha/.env_426/bin/python /Users/ahmedtaha/Documents/github_repos/triplet_reid/eval/vis_trn_cleanse.py
/Users/ahmedtaha/.env_426/lib/python3.4/importlib/_bootstrap.py:321: FutureWarning: Conversion of the second argument of issubdtype from `float` to `np.floating` is deprecated. In future, it will be treated as `np.float64 == np.dtype(float).type`.
  return f(*args, **kwds)
gallery_embs_var.shape => (10526,)
T-Shirt 	 0.056930121034383774 	 0.01255765650421381
T-Shirt 	 images/8/23/2201839372,4253566823.jpg 	 0.10925087332725525
T-Shirt 	 images/9/90/3141952324,910588990.jpg 	 0.10155002027750015
T-Shirt 	 images/2/38/778597303,4258581238.jpg 	 0.09119437634944916
T-Shirt 	 images/5/32/4155637480,1374997532.jpg 	 0.08955474197864532
T-Shirt 	 images/6/86/1870332231,1653423686.jpg 	 0.08914385735988617
T-Shirt 	 images/5/61/1953598144,4277520561.jpg 	 0.08879729360342026
T-Shirt 	 images/9/97/3590772595,3460386997.jpg 	 0.0886346772313118
T-Shirt 	 images/1/77/2918050922,3549609177.jpg 	 0.08836708962917328
T-Shirt 	 images/2/02/2718254879,4008554202.jpg 	 0.08823879063129425
T-Shirt 	 images/7/13/3787169459,1913406713.jpg 	 0.08699052780866623
Shirt 	 0.04622901603579521 	 0.014232978224754333
Shirt 	 images/8/84/2922079550,2305861884.jpg 	 0.10343250632286072
Shirt 	 images/2/00/3131283358,716349200.jpg 	 0.09867095202207565
Shirt 	 images/7/31/689554020,1593096731.jpg 	 0.09343403577804565
Shirt 	 images/6/30/2729837714,2014849630.jpg 	 0.09266957640647888
Shirt 	 images/6/26/2363202950,747393626.jpg 	 0.09170889854431152
Shirt 	 images/7/43/3635320562,2140324743.jpg 	 0.09103696793317795
Shirt 	 images/1/65/1198546539,3482122165.jpg 	 0.08856670558452606
Shirt 	 images/8/53/815367103,1598919853.jpg 	 0.08563406765460968
Shirt 	 images/1/26/335895122,3925173126.jpg 	 0.0846242904663086
Shirt 	 images/4/50/4088890158,967145450.jpg 	 0.08382236957550049
Knitwear 	 0.06317129731178284 	 0.014263097196817398
Knitwear 	 images/1/50/3328596672,1040991150.jpg 	 0.107126884162426
Knitwear 	 images/6/21/3771195729,2995706621.jpg 	 0.1060505136847496
Knitwear 	 images/3/69/3335287007,2707006369.jpg 	 0.09959854185581207
Knitwear 	 images/7/23/82413294,736808723.jpg 	 0.09946613013744354
Knitwear 	 images/3/21/156757639,358989321.jpg 	 0.09886649250984192
Knitwear 	 images/1/34/576071478,443263134.jpg 	 0.09864470362663269
Knitwear 	 images/6/22/3174075904,3860940622.jpg 	 0.09816879779100418
Knitwear 	 images/6/27/3762417359,2206163627.jpg 	 0.09756577014923096
Knitwear 	 images/7/46/1826895082,1045269746.jpg 	 0.0966576635837555
Knitwear 	 images/9/85/1365721627,1501639985.jpg 	 0.09577704966068268
Chiffon 	 0.049248214811086655 	 0.010914686135947704
Chiffon 	 images/6/20/2220204733,2941707620.jpg 	 0.10093666613101959
Chiffon 	 images/2/67/2118436676,1754191267.jpg 	 0.09139306098222733
Chiffon 	 images/3/05/3266180990,1762298305.jpg 	 0.09054499119520187
Chiffon 	 images/3/64/2419645607,4152458364.jpg 	 0.08991116285324097
Chiffon 	 images/8/76/2974971652,1500105876.jpg 	 0.08970043063163757
Chiffon 	 images/4/10/3553187073,3415251410.jpg 	 0.08842719346284866
Chiffon 	 images/0/69/3581297170,1740380069.jpg 	 0.08681553602218628
Chiffon 	 images/9/23/247658410,3620018923.jpg 	 0.0866730809211731
Chiffon 	 images/6/75/1528101972,2195461675.jpg 	 0.08659921586513519
Chiffon 	 images/5/87/3864339764,3060419587.jpg 	 0.08604919910430908
Sweater 	 0.05653924494981766 	 0.01349781546741724
Sweater 	 images/8/60/3450986707,651733860.jpg 	 0.10308631509542465
Sweater 	 images/5/03/3433631814,1016335503.jpg 	 0.10284636914730072
Sweater 	 images/6/22/3359882034,2675820622.jpg 	 0.09711729735136032
Sweater 	 images/5/39/456552080,855312539.jpg 	 0.09568570554256439
Sweater 	 images/4/25/2493405335,1138580425.jpg 	 0.09515631198883057
Sweater 	 images/0/82/407021825,3369672082.jpg 	 0.09464053809642792
Sweater 	 images/9/74/3733162443,914117974.jpg 	 0.09273269772529602
Sweater 	 images/3/41/3290578443,3544366341.jpg 	 0.09194044023752213
Sweater 	 images/4/61/3237472097,679278461.jpg 	 0.09160532057285309
Sweater 	 images/8/12/1948636214,2299988812.jpg 	 0.09119485318660736
Hoodie 	 0.039303481578826904 	 0.013295327313244343
Hoodie 	 images/6/07/557680754,2229047607.jpg 	 0.09546130150556564
Hoodie 	 images/8/54/800919899,1463827854.jpg 	 0.08529191464185715
Hoodie 	 images/9/79/1352983766,2525356979.jpg 	 0.08490973711013794
Hoodie 	 images/2/01/774244254,3388475201.jpg 	 0.08430036157369614
Hoodie 	 images/1/93/573449497,469448193.jpg 	 0.08406457304954529
Hoodie 	 images/8/97/3250393567,2702976897.jpg 	 0.08251479268074036
Hoodie 	 images/8/58/1696976389,335418858.jpg 	 0.08068309724330902
Hoodie 	 images/9/85/3238002283,593084985.jpg 	 0.08066590130329132
Hoodie 	 images/6/23/1883598552,1721768623.jpg 	 0.07945680618286133
Hoodie 	 images/8/56/3936930389,4223403856.jpg 	 0.07808578759431839
Windbreaker 	 0.03390185162425041 	 0.019039148464798927
Windbreaker 	 images/6/54/577330176,2181771654.jpg 	 0.119593046605587
Windbreaker 	 images/0/87/21155383,1314364087.jpg 	 0.11145692318677902
Windbreaker 	 images/0/39/2928706895,1493340039.jpg 	 0.10896898806095123
Windbreaker 	 images/3/92/1342380758,3933809392.jpg 	 0.10398904979228973
Windbreaker 	 images/8/80/2063801420,153931880.jpg 	 0.10377658903598785
Windbreaker 	 images/0/20/3724653294,2672699020.jpg 	 0.0946492925286293
Windbreaker 	 images/7/20/1578834806,740707720.jpg 	 0.09009227156639099
Windbreaker 	 images/6/36/1862850155,1779295636.jpg 	 0.08785216510295868
Windbreaker 	 images/0/23/3858416272,2889284023.jpg 	 0.0866268053650856
Windbreaker 	 images/1/66/2280416201,3704443166.jpg 	 0.08569811284542084
Jacket 	 0.042150091379880905 	 0.013550610281527042
Jacket 	 images/3/69/562171824,1764283369.jpg 	 0.09369896352291107
Jacket 	 images/5/57/2071363672,3747981557.jpg 	 0.09292272478342056
Jacket 	 images/0/95/1547100695,4182475095.jpg 	 0.08804935961961746
Jacket 	 images/7/92/110545855,2577714792.jpg 	 0.08710205554962158
Jacket 	 images/2/80/1718136721,2443785280.jpg 	 0.0869806557893753
Jacket 	 images/4/43/801866703,941312443.jpg 	 0.08275531232357025
Jacket 	 images/7/71/1494149284,2734074771.jpg 	 0.08218087255954742
Jacket 	 images/0/86/2446862622,442036086.jpg 	 0.07961685210466385
Jacket 	 images/2/32/1012944198,780808232.jpg 	 0.07522507011890411
Jacket 	 images/3/84/3936445503,2887258384.jpg 	 0.0744839757680893
Downcoat 	 0.024909690022468567 	 0.016987860202789307
Downcoat 	 images/3/25/3893761761,3653979325.jpg 	 0.13327211141586304
Downcoat 	 images/7/44/83163302,3670338744.jpg 	 0.08583184331655502
Downcoat 	 images/8/24/4259068178,3230515824.jpg 	 0.07452315837144852
Downcoat 	 images/4/91/4182539434,459312491.jpg 	 0.0742361918091774
Downcoat 	 images/8/48/4235191824,2088544848.jpg 	 0.0734250396490097
Downcoat 	 images/7/51/2921763113,2265796751.jpg 	 0.06865525990724564
Downcoat 	 images/8/74/2229470549,2209490874.jpg 	 0.06654422730207443
Downcoat 	 images/2/85/273709051,1844071285.jpg 	 0.06509941816329956
Downcoat 	 images/0/08/1114683258,3906352008.jpg 	 0.06468509137630463
Downcoat 	 images/2/25/304082691,2315021225.jpg 	 0.06430807709693909
Suit 	 0.02980257384479046 	 0.01307043805718422
Suit 	 images/6/25/2418827028,448246625.jpg 	 0.08866008371114731
Suit 	 images/6/21/3898886485,4107107621.jpg 	 0.0863814577460289
Suit 	 images/6/46/2562727015,1980314646.jpg 	 0.08424374461174011
Suit 	 images/0/87/1593521823,4067447087.jpg 	 0.08392047137022018
Suit 	 images/8/16/2679382165,664004816.jpg 	 0.08001651614904404
Suit 	 images/5/62/533979004,927476562.jpg 	 0.07832295447587967
Suit 	 images/7/22/464945493,1765015722.jpg 	 0.07766275852918625
Suit 	 images/0/55/4090019898,2862998055.jpg 	 0.07623747736215591
Suit 	 images/4/07/3361591852,805775407.jpg 	 0.07551466673612595
Suit 	 images/5/43/3658668436,3780573543.jpg 	 0.07448230683803558
Shawl 	 0.0211232528090477 	 0.020943423733115196
Shawl 	 images/0/36/3856659071,3916971036.jpg 	 0.10317552089691162
Shawl 	 images/9/30/3608491425,1227224930.jpg 	 0.10131660103797913
Shawl 	 images/6/64/2721823543,1566432664.jpg 	 0.09656460583209991
Shawl 	 images/1/72/2898790256,3942002172.jpg 	 0.09114886075258255
Shawl 	 images/1/70/2289907859,386996170.jpg 	 0.08923324942588806
Shawl 	 images/2/30/1228491568,3027738230.jpg 	 0.08824198693037033
Shawl 	 images/7/10/133905262,3275765710.jpg 	 0.08616482466459274
Shawl 	 images/8/30/1396198912,3963199830.jpg 	 0.08385578542947769
Shawl 	 images/3/14/3502236721,1760144314.jpg 	 0.08321690559387207
Shawl 	 images/3/90/2024375555,2536274390.jpg 	 0.08234695345163345
Dress 	 0.054321516305208206 	 0.015950027853250504
Dress 	 images/8/96/537006991,2399729896.jpg 	 0.09717566519975662
Dress 	 images/7/46/2625186044,4124656746.jpg 	 0.09629262983798981
Dress 	 images/6/48/2046255835,2948386648.jpg 	 0.09519597887992859
Dress 	 images/7/80/2948966774,2292036780.jpg 	 0.09430812299251556
Dress 	 images/4/60/3142740220,4150749460.jpg 	 0.09418700635433197
Dress 	 images/6/14/2673823435,4058398614.jpg 	 0.09363129734992981
Dress 	 images/4/81/3679712194,2230103481.jpg 	 0.0906374379992485
Dress 	 images/1/84/1168919333,3488945184.jpg 	 0.08992865681648254
Dress 	 images/2/71/1163447878,216800271.jpg 	 0.08965664356946945
Dress 	 images/9/49/497081923,3962014949.jpg 	 0.08951644599437714
Vest 	 0.04361364245414734 	 0.010738430544734001
Vest 	 images/1/33/3932185045,1713670133.jpg 	 0.09381618350744247
Vest 	 images/3/54/2422742809,3718759354.jpg 	 0.08313381671905518
Vest 	 images/4/62/3680036121,2985870462.jpg 	 0.0818052664399147
Vest 	 images/6/12/461242306,2993878612.jpg 	 0.08168209344148636
Vest 	 images/9/71/3648773807,1344253971.jpg 	 0.07968844473361969
Vest 	 images/4/94/791914753,540896494.jpg 	 0.07664673775434494
Vest 	 images/7/42/3441492835,236878742.jpg 	 0.07651856541633606
Vest 	 images/9/15/3226834422,3677988915.jpg 	 0.07522629201412201
Vest 	 images/3/12/3208401099,2305315312.jpg 	 0.07494766265153885
Vest 	 images/7/07/1442586057,558001707.jpg 	 0.07403434067964554
Underwear 	 0.023393450304865837 	 0.016959229484200478
Underwear 	 images/8/35/3490977002,3847822835.jpg 	 0.09247707575559616
Underwear 	 images/8/54/3963442816,3585067854.jpg 	 0.09128139168024063
Underwear 	 images/9/90/1481581805,1494354990.jpg 	 0.08778520673513412
Underwear 	 images/2/82/353611374,517726282.jpg 	 0.08772260695695877
Underwear 	 images/1/99/2091701160,257432199.jpg 	 0.08715236932039261
Underwear 	 images/5/16/2094394672,530417516.jpg 	 0.0863390862941742
Underwear 	 images/9/50/131239990,1575531950.jpg 	 0.08542130142450333
Underwear 	 images/7/48/2556449995,1543294748.jpg 	 0.07887621968984604
Underwear 	 images/8/47/1227394049,3938764847.jpg 	 0.07773774862289429
Underwear 	 images/1/77/2044979877,1489015177.jpg 	 0.07508140057325363

Process finished with exit code 0

